Preserving Causal Constraints in Counterfactual Explanations for Machine Learning Classifiers

To construct interpretable explanations that are consistent with the original ML model, counterfactual examples---showing how the model's output changes with small perturbations to the input---have been proposed. This paper extends the work in counterfactual explanations by addressing the challenge of feasibility of such examples. For explanations of ML models in critical domains such as healthcare and finance, counterfactual examples are useful for an end-user only to the extent that perturbation of feature inputs is feasible in the real world. We formulate the problem of feasibility as preserving causal relationships among input features and present a method that uses (partial) structural causal models to generate actionable counterfactuals. When feasibility constraints cannot be easily expressed, we consider an alternative mechanism where people can label generated CF examples on feasibility: whether it is feasible to intervene and realize the candidate CF example from the original input. To learn from this labelled feasibility data, we propose a modified variational auto encoder loss for generating CF examples that optimizes for feasibility as people interact with its output. Our experiments on Bayesian networks and the widely used ''Adult-Income'' dataset show that our proposed methods can generate counterfactual explanations that better satisfy feasibility constraints than existing methods.. Code repository can be accessed here: \textit{https://github.com/divyat09/cf-feasibility}

==> figures/code/plot_dict.json <==
{"sangiovese": {"const-score": {"AEGenCF": [[62.37776836797999, 62.2405104486149, 62.40330414106393], [61.76059850374065, 61.90053705319088, 62.678337913492655], [62.594703713981886, 61.69647743668839, 62.54161558845368], [62.30691879430017, 61.734002818404456, 62.405579422599715], [62.330852171180545, 62.16728556960711, 62.319900021667806], [62.052052843920585, 62.296110298082105, 62.47638875145084], [61.777561923263725, 62.69429003804435, 62.39123063211654], [62.3103438116843, 62.545159924135014, 62.09702856477162], [62.16321054699178, 62.8741309670344, 62.03990681323174], [62.06487714615961, 61.59738501667383, 62.361886739131805]], "CEM": [[39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374], [39.57597173144876, 39.77272727272727, 39.83739837398374]], "BaseGenCF": [[58.0940601809813, 58.0940601809813, 58.126035979909915], [58.1855301773638, 58.0940601809813, 58.21600615309881], [58.00703656978976, 58.139803129979185, 58.1855301773638], [58.1855301773638, 58.0940601809813, 58.15504723476554], [58.1855301773638, 58.139803129979185, 58.126035979909915], [58.0940601809813, 58.139803129979185, 58.12455725835543], [58.0940601809813, 58.139803129979185, 58.12455725835543], [58.1855301773638, 58.1855301773638, 58.15504723476554], [58.0940601809813, 58.139803129979185, 58.12455725835543], [58.1855301773638, 58.139803129979185, 58.0940601809813]], "OracleGenCF": [[62.23143119396998, 62.26985028839619, 62.03239769150052], [62.53560351921008, 62.561111963694565, 62.46337180007728], [62.19546386884472, 62.36943717097188, 62.22179529184078], [62.29812693074727, 62.33458163567875, 62.47616505017683], [62.24351477129813, 62.26661254074728, 62.622301666966585], [61.96445642848389, 62.57538821579192, 62.56384855226145], [61.41049915217788, 62.666930878915004, 62.58818585690552], [62.753036437246955, 62.4609375, 62.17050286959633], [62.52560426054896, 62.345138814776426, 62.59503294475419], [62.505670095550244, 62.70842694582418, 62.382235392786036]], "ModelApproxGenCF": [[59.748862602365776, 59.39474133515452, 59.554961089494164], [59.677787102752056, 59.61785110476303, 59.28709102886281], [59.673877130585204, 59.69679003775106, 59.433807887416144], [59.497451689291246, 59.3245227606461, 59.351988217967595], [59.29203539823009, 59.31799115000576, 59.457216164554666], [59.36660853871199, 59.62685575328275, 59.46291567013932], [59.65938347048022, 59.508619651564885, 59.53408021828722], [59.2775602277277, 59.30576070901033, 59.38340581935196], [59.644896849139435, 59.384164222873906, 59.20674978996514], [59.235186686329854, 59.31376141410292, 59.47627241275263]], "SCMGenCF": [[74.4559574944527, 74.40287702392567, 74.50517256418983], [74.44581882100192, 74.40620907491935, 74.45484670193338], [74.44231865179516, 74.35300352096529, 74.44568500178241], [74.43860720830787, 74.44913744847591, 74.32782414463013], [74.44231865179516, 74.409657889498, 74.38615366433149], [74.34610885346399, 74.35300352096529, 74.38615366433149], [74.26358930816583, 74.21929067068427, 74.39310147509931], [74.34991189561921, 74.49711017933926, 74.38736620211867], [74.2673880578745, 74.4011019367914, 74.50858334757336], [74.54866450253431, 74.53153566060611, 74.4559574944527]]}, "validity": {"AEGenCF": [[99.74048442906575, 99.61072664359861, 99.53863898500578], [99.48096885813149, 99.61072664359861, 99.53863898500578], [99.65397923875433, 99.65397923875433, 99.68281430219146], [99.5674740484429, 99.74048442906575, 99.59630911188005], [99.74048442906575, 99.61072664359861, 99.65397923875433], [99.65397923875433, 99.65397923875433, 99.59630911188005], [99.82698961937716, 99.5674740484429, 99.50980392156862], [99.5674740484429, 99.5674740484429, 99.5674740484429], [99.48096885813149, 99.48096885813149, 99.59630911188005], [99.74048442906575, 99.5242214532872, 99.48096885813149]], "CEM": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "BaseGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "OracleGenCF": [[99.91349480968859, 99.78373702422145, 99.88465974625144], [99.91349480968859, 99.9567474048443, 99.91349480968859], [99.82698961937716, 99.91349480968859, 99.94232987312571], [99.74048442906575, 99.9567474048443, 99.97116493656287], [100.0, 99.9567474048443, 99.8558246828143], [100.0, 99.82698961937716, 99.97116493656287], [100.0, 99.87024221453287, 99.97116493656287], [100.0, 100.0, 99.97116493656287], [99.91349480968859, 99.87024221453287, 99.94232987312571], [99.91349480968859, 99.9567474048443, 99.94232987312571]], "ModelApproxGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "SCMGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]]}, "dist-score": {"AEGenCF": [[1.8623746633529663, 1.8623685836791992, 1.8623979091644287], [1.8624091148376465, 1.862351417541504, 1.8623987436294556], [1.8623697757720947, 1.86240816116333, 1.8624080419540405], [1.8624109029769897, 1.8623756170272827, 1.8623860677083333], [1.862375020980835, 1.8624146580696106, 1.8623838424682617], [1.8623980283737183, 1.8624016642570496, 1.8623588879903157], [1.8624016046524048, 1.8624173402786255, 1.8623902797698975], [1.8623639345169067, 1.8624016046524048, 1.8623931805292766], [1.8624372482299805, 1.8623892664909363, 1.862419565518697], [1.8624088764190674, 1.8623526692390442, 1.8623961607615154]], "CEM": [[0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367], [0.9278215765953064, 0.9228450655937195, 0.9203353921572367]], "BaseGenCF": [[1.8514600992202759, 1.8514617085456848, 1.8514611721038818], [1.8514600992202759, 1.8514610528945923, 1.8514612118403118], [1.8514615297317505, 1.8514609932899475, 1.8514611721038818], [1.8514615297317505, 1.8514615297317505, 1.8514619668324788], [1.8514604568481445, 1.8514615297317505, 1.8514602184295654], [1.8514604568481445, 1.8514609932899475, 1.8514607350031536], [1.8514615297317505, 1.8514609932899475, 1.8514610528945923], [1.85146164894104, 1.8514604568481445, 1.8514612118403118], [1.8514604568481445, 1.8514604568481445, 1.8514610528945923], [1.8514604568481445, 1.8514615297317505, 1.8514611721038818]], "OracleGenCF": [[1.7429919242858887, 1.7425625324249268, 1.7429094314575195], [1.7429219484329224, 1.743163287639618, 1.7427677313486736], [1.741747260093689, 1.7433404922485352, 1.742639700571696], [1.7429583072662354, 1.742595136165619, 1.742433985074361], [1.7432303428649902, 1.7428792715072632, 1.7423632939656575], [1.7443357706069946, 1.7435370087623596, 1.7425344387690227], [1.7433604001998901, 1.7433397769927979, 1.7420963048934937], [1.743216872215271, 1.7420719861984253, 1.7435787916183472], [1.7426612377166748, 1.7437782287597656, 1.742597262064616], [1.7427788972854614, 1.7431097030639648, 1.7428934574127197]], "ModelApproxGenCF": [[1.7684903144836426, 1.7685255408287048, 1.7684756517410278], [1.7685065269470215, 1.7683562636375427, 1.7685459454854329], [1.768467664718628, 1.768845558166504, 1.768568476041158], [1.7686595916748047, 1.7686854600906372, 1.7685952186584473], [1.7685739994049072, 1.7686503529548645, 1.7686374584833782], [1.7685420513153076, 1.768397569656372, 1.7685678005218506], [1.768721103668213, 1.7685666680335999, 1.768609881401062], [1.7688558101654053, 1.7685637474060059, 1.76849365234375], [1.7685949802398682, 1.7686293125152588, 1.7684954404830933], [1.7686116695404053, 1.7685023546218872, 1.7685665686925252]], "SCMGenCF": [[1.865135908126831, 1.865135908126831, 1.865135908126831], [1.865135908126831, 1.8651361465454102, 1.865135908126831], [1.865135908126831, 1.865135908126831, 1.865135908126831], [1.865135908126831, 1.865135908126831, 1.865135908126831], [1.865135908126831, 1.865135908126831, 1.865135908126831], [1.865135908126831, 1.865135908126831, 1.865135908126831], [1.865135908126831, 1.8651360273361206, 1.865135908126831], [1.865135908126831, 1.865135908126831, 1.865135908126831], [1.865135908126831, 1.865135908126831, 1.865135908126831], [1.865135908126831, 1.865135908126831, 1.865135908126831]]}, "cont-prox": {"AEGenCF": [[-15.999823070989658, -16.00196355177398, -15.987198995809008], [-16.021777396411366, -16.0001195270709, -15.996388633250616], [-16.008882725270833, -16.015221609564485, -16.000787563028293], [-15.98260554999005, -15.999992047376455, -16.001042520940345], [-15.977303427034885, -15.979036660622885, -15.993394972470336], [-15.999894597081568, -16.00702847195875, -16.005819681655506], [-15.987333719249792, -15.999468307526358, -16.008239144334368], [-15.991559138999204, -15.995953981007581, -15.992007549340578], [-16.00584398927054, -15.995119565699742, -16.00585566096057], [-15.990333469687064, -16.00633486903222, -16.015457605910754]], "CEM": [[-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445], [-14.822470496045675, -14.834530667482895, -14.832158389066445]], "BaseGenCF": [[-17.046751643872287, -17.046969686674643, -17.047015359253933], [-17.047432886140268, -17.04689830995629, -17.047066373974587], [-17.047140524802547, -17.047018275215436, -17.046968174390713], [-17.04697925357572, -17.047225807936602, -17.04718943159727], [-17.04707489559811, -17.046995725225507, -17.04689333343891], [-17.047216961103747, -17.04716989642543, -17.047288434868932], [-17.047442155319928, -17.047032749814495, -17.046817088908497], [-17.047114644992373, -17.047196235654532, -17.047223814769822], [-17.04694039112713, -17.047021344220404, -17.047096008122892], [-17.046804489675473, -17.04697305812491, -17.046945258521877]], "OracleGenCF": [[-20.255290796921237, -20.26722304602582, -20.273497806625528], [-20.227160642945393, -20.259903163805138, -20.263876850239313], [-20.25411416385283, -20.25195982338871, -20.25888067524584], [-20.27785472304347, -20.262802999179673, -20.2639047559778], [-20.30437434044851, -20.263694064626275, -20.278662091285792], [-20.30029124578577, -20.274617249545667, -20.273143522329722], [-20.26130402728214, -20.265935562522504, -20.262955078945996], [-20.244709721894672, -20.29831816393309, -20.27698713402007], [-20.27352690101395, -20.271889707775166, -20.269936500484015], [-20.259796382934734, -20.280760815984408, -20.270906518036277]], "ModelApproxGenCF": [[-18.432418736217738, -18.43091524093497, -18.430407312046622], [-18.431971678148383, -18.433007407171157, -18.430824527377904], [-18.42854233317779, -18.430548156064624, -18.431006642851216], [-18.430160502176857, -18.425146288589367, -18.430263977091492], [-18.430187057979488, -18.429877629534598, -18.4282244182558], [-18.43821396243135, -18.429543654744734, -18.433048840497833], [-18.432659466285465, -18.43087501122403, -18.42985511943712], [-18.43232408091021, -18.42855053460064, -18.427081907810024], [-18.43453710559221, -18.429242611624893, -18.43211812348291], [-18.429952174704397, -18.429471080718173, -18.430298778552725]], "SCMGenCF": [[-19.866002325095323, -19.86471302528702, -19.862520429122867], [-19.867812957250887, -19.861951739128067, -19.864344521578253], [-19.867665416999564, -19.86463366905525, -19.86520214877078], [-19.85666841063067, -19.866702807049826, -19.862841596877512], [-19.87002611241548, -19.864744175542732, -19.868670464305417], [-19.867043183949438, -19.867476469653393, -19.864057949810228], [-19.86211335387401, -19.866039288922998, -19.866931270541983], [-19.870584260091206, -19.862873698885924, -19.866179327329913], [-19.86993432929865, -19.863458234279513, -19.865089528088845], [-19.8633948490467, -19.864147206414348, -19.86744389889477]]}, "im": {"AEGenCF": [[1.411803876177673, 1.4277756733946176, 1.435270529135216], [1.4629810743387133, 1.4283850413122727, 1.4120239149772917], [1.4332714547236025, 1.4352969161664588, 1.423233911089002], [1.4141278862617708, 1.4266259512006199, 1.433503586346945], [1.434473776376132, 1.4376645063282927, 1.4401090628480582], [1.4106766269176665, 1.4165871195394626, 1.445790642269374], [1.4044579376972184, 1.4304989307479643, 1.411548221357534], [1.4137759811079833, 1.4350433710261497, 1.424183863917481], [1.4221853302185143, 1.4344824205321691, 1.4352292156326556], [1.4256677666319406, 1.4494352006281321, 1.428118232854752]], "CEM": [[1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337], [1.0098668168374347, 1.0103656324223742, 1.0103490992658337]], "BaseGenCF": [[1.3669049773537947, 1.3618284707827297, 1.3447806927776147], [1.3955287962689449, 1.3452708016525468, 1.359464088487713], [1.365088241294224, 1.3525326505916646, 1.3628661330239165], [1.3623179434009003, 1.3358408536805988, 1.359584290974329], [1.3156298553743877, 1.3455394183457488, 1.3620655339330048], [1.32739386634933, 1.337147775508785, 1.3468621772450788], [1.3253299545239663, 1.384500724409007, 1.3453733301324633], [1.3583173399555586, 1.3463807361918043, 1.3692348270943124], [1.3239438610357097, 1.3462285157572949, 1.3273851728580226], [1.35680562162785, 1.3830391330677794, 1.3642558373378402]], "OracleGenCF": [[1.107873352260803, 1.1117005599342837, 1.1122032505336812], [1.120668705927741, 1.1078215627115666, 1.1176343454864923], [1.1183094573659862, 1.125030190820583, 1.0953008534462771], [1.109248784050996, 1.1154320626940328, 1.1286244975755384], [1.1169856649385912, 1.1110453636011584, 1.1196571948217688], [1.1069064976124179, 1.1217545800594984, 1.1062848729206773], [1.1084514494186974, 1.124258155853179, 1.112011537108066], [1.1080969778471237, 1.1316596669197652, 1.1363009510210806], [1.1223095548824846, 1.1178980790874837, 1.1131687457568453], [1.1330310452405898, 1.1071549369021416, 1.1289862332481844]], "ModelApproxGenCF": [[0.8883551826436679, 0.8876533172633245, 0.8825751004363042], [0.8940994731927762, 0.8874293756999547, 0.8866927136579497], [0.8844225279883248, 0.8826732765702613, 0.8888545811649347], [0.8786988421024784, 0.8867357022176019, 0.8861189454563031], [0.8950233679893005, 0.8873763654477188, 0.8907504328222817], [0.8892532995344812, 0.8896824542889721, 0.8858795446537601], [0.8907007975616676, 0.8827807032768088, 0.886038499826698], [0.8866087165993239, 0.8925142614390285, 0.8861916926945449], [0.8948928612351993, 0.8867056092962609, 0.8843237168466119], [0.8844612746652459, 0.8938210004773265, 0.884756826102907]], "SCMGenCF": [[0.7453563446140125, 0.7362225895715475, 0.7466262888258298], [0.7328146631400635, 0.7477499819500315, 0.7515338458357941], [0.7513175233350755, 0.7451439383567966, 0.7401481431168864], [0.7403969359997282, 0.742796320393624, 0.739380709819624], [0.7335025176380948, 0.7405252808747604, 0.7413276552222711], [0.7417423493286499, 0.7559286550682256, 0.7407605347167624], [0.750552699272642, 0.7416301471133333, 0.741174335935022], [0.7414478242952397, 0.7427156598431675, 0.745400692849889], [0.7540112933264905, 0.753899562415919, 0.7449222499672831], [0.7369008022079966, 0.7522367140706334, 0.7433672503580767]]}}, "adult-age": {"cat-prox": {"OracleGenCF": [[-3.724499523355577, -3.726882745471878, -3.73085478233238], [-3.7235462345090564, -3.7278360343183983, -3.7333968859231015], [-3.7254528122020973, -3.721163012392755, -3.722592945662536], [-3.722592945662536, -3.7235462345090564, -3.73085478233238], [-3.7235462345090564, -3.7240228789323164, -3.7289482046393387], [-3.7235462345090564, -3.719256434699714, -3.721639656816015], [-3.7140133460438514, -3.735938989513823, -3.7219574197648555], [-3.721639656816015, -3.726882745471878, -3.724499523355577], [-3.7235462345090564, -3.728789323164919, -3.729265967588179], [-3.7273593898951383, -3.7302192564346996, -3.7257705751509373]], "AEGenCF": [[-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826]], "BaseGenCF": [[-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953]], "ModelApproxGenCF": [[-3.2612011439466158, -3.261677788369876, -3.261836669844296], [-3.2602478551000953, -3.2612011439466158, -3.262154432793136], [-3.262154432793136, -3.262154432793136, -3.262154432793136], [-3.2631077216396567, -3.2631077216396567, -3.2608833809977753], [-3.2612011439466158, -3.262154432793136, -3.261518906895456], [-3.262154432793136, -3.2602478551000953, -3.2612011439466158], [-3.2631077216396567, -3.261677788369876, -3.261836669844296], [-3.2612011439466158, -3.261677788369876, -3.261836669844296], [-3.262154432793136, -3.262154432793136, -3.261836669844296], [-3.2631077216396567, -3.261677788369876, -3.261836669844296]], "CEM": [[-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333]]}, "const-score": {"OracleGenCF": [[74.282982791587, 73.77756471716204, 74.13793103448276], [73.92138063279003, 74.44870565675934, 74.40076701821668], [74.30488974113135, 74.48441247002398, 74.2409715564078], [72.94455066921606, 74.65261140392909, 74.64923469387755], [75.31100478468899, 74.19818094782192, 74.3606138107417], [74.42528735632185, 74.25837320574162, 74.13793103448276], [73.5632183908046, 74.09003831417624, 74.21725239616615], [73.8255033557047, 74.37739463601532, 74.14727446605038], [74.44551591128254, 74.70052707235266, 74.07407407407408], [74.16267942583733, 74.77261847774055, 73.79508458346632]], "AEGenCF": [[44.70924690181125, 43.18398474737845, 42.77089291388624], [43.56530028598665, 43.08865586272641, 43.40641881156657], [43.469971401334604, 43.08865586272641, 43.69240546552272], [42.99332697807436, 41.84938036224976, 42.294248490625996], [43.66062917063871, 43.612964728312676, 43.0568795678424], [42.707340324118206, 43.23164918970448, 42.548458849698115], [42.5166825548141, 43.08865586272641, 43.94661582459484], [42.99332697807436, 43.23164918970448, 43.215761042262464], [42.802669208770254, 42.94566253574833, 43.43819510645059], [42.23069590085797, 43.469971401334604, 43.215761042262464]], "BaseGenCF": [[57.67397521448999, 56.67302192564347, 56.974896727041624], [56.244041944709245, 56.95900857959962, 57.260883380997775], [55.5767397521449, 56.76835081029552, 56.72068636796949], [57.10200190657769, 57.292659675881794, 57.16555449634572], [57.67397521448999, 57.197330791229746, 56.974896727041624], [55.9580552907531, 56.72068636796949, 56.33937082936129], [57.10200190657769, 57.24499523355578, 56.688910073085474], [55.9580552907531, 56.244041944709245, 56.62535748331745], [57.76930409914203, 56.387035271687324, 56.561804893549414], [55.9580552907531, 56.33937082936129, 56.87956784238958]], "ModelApproxGenCF": [[83.04597701149424, 81.87470109995218, 82.8762755102041], [83.26959847036329, 83.77990430622009, 84.33312061263561], [85.16746411483254, 84.10722833891813, 83.72686662412252], [84.60803059273422, 83.30143540669856, 83.04112209116991], [83.46080305927342, 82.87081339712918, 84.43381180223285], [84.88038277511961, 84.49760765550239, 84.36003830194701], [82.96650717703349, 83.53279080899952, 83.51403061224491], [82.37547892720306, 82.87081339712918, 84.1315453384419], [83.54066985645933, 84.35406698564593, 84.02423469387755], [85.75525812619505, 83.86787936811872, 83.7587747287811]], "CEM": [[32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435]]}, "validity": {"OracleGenCF": [[99.8093422306959, 99.76167778836988, 99.58690816650778], [99.71401334604386, 99.52335557673975, 99.45980298697171], [99.4280266920877, 99.47569113441372, 99.55513187162376], [99.71401334604386, 99.47569113441372, 99.58690816650778], [99.4280266920877, 99.76167778836988, 99.52335557673975], [99.71401334604386, 99.33269780743565, 99.49157928185573], [99.52335557673975, 99.52335557673975, 99.49157928185573], [99.33269780743565, 99.66634890371783, 99.4280266920877], [99.52335557673975, 99.47569113441372, 99.4280266920877], [99.61868446139181, 99.47569113441372, 99.65046075627582]], "AEGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "BaseGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "ModelApproxGenCF": [[99.71401334604386, 99.61868446139181, 99.61868446139181], [99.71401334604386, 99.61868446139181, 99.61868446139181], [99.52335557673975, 99.61868446139181, 99.58690816650778], [99.61868446139181, 99.52335557673975, 99.61868446139181], [99.61868446139181, 99.61868446139181, 99.65046075627582], [99.61868446139181, 99.61868446139181, 99.58690816650778], [99.52335557673975, 99.71401334604386, 99.61868446139181], [99.61868446139181, 99.61868446139181, 99.55513187162376], [99.61868446139181, 99.61868446139181, 99.71401334604386], [99.61868446139181, 99.61868446139181, 99.55513187162376]], "CEM": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]]}, "cont-prox": {"OracleGenCF": [[-6.8440915796542345, -6.8113332917510725, -6.778425943855258], [-6.82701174357523, -6.788505282188393, -6.802409324811658], [-6.828985256295679, -6.801978299335181, -6.801271072483051], [-6.812733481291707, -6.788393855693418, -6.800285572900117], [-6.807324342876151, -6.803312942509732, -6.799850914147735], [-6.826712459907252, -6.8048290813920005, -6.800516421683017], [-6.798548142948642, -6.8365241512253725, -6.7911598026973445], [-6.775351804545996, -6.803455012648455, -6.812160608069193], [-6.786251864995432, -6.807820925062559, -6.78333053015107], [-6.793608092776851, -6.804813969033007, -6.8019366420814125]], "AEGenCF": [[-2.668124528320623, -2.6590003795157093, -2.6642663978921726], [-2.6547798808885448, -2.6772775286979664, -2.655530792388253], [-2.6667086213060056, -2.663152003644344, -2.669276134554403], [-2.6730242530088177, -2.6622806070265335, -2.662958232377396], [-2.650792700637512, -2.668363595289164, -2.6642234450716953], [-2.6622835239911025, -2.665935237800882, -2.671676941208889], [-2.6558192667371703, -2.6627276861519897, -2.666443208561725], [-2.6618262277317686, -2.666725122326323, -2.666636705716754], [-2.6698036138087864, -2.6670387503227277, -2.6743769901559684], [-2.670058041388624, -2.6738436562847556, -2.662673761096878]], "BaseGenCF": [[-2.215558313224897, -2.260539939451263, -2.243150248293679], [-2.245170422103392, -2.246458075771568, -2.2412649220322267], [-2.257551245481808, -2.2377339545226604, -2.248168601379621], [-2.238936356798141, -2.2588818080091158, -2.2495390265034163], [-2.24504983354683, -2.2416556504706864, -2.242667040700138], [-2.2348296585786067, -2.243260368878098, -2.2500891484366723], [-2.2250348794486814, -2.234118966538072, -2.2434264858727886], [-2.2736395773752784, -2.260474051738263, -2.2414180575001987], [-2.242220424461789, -2.235235822621246, -2.248528768925101], [-2.2542162860958848, -2.239038388494995, -2.233155724325747]], "ModelApproxGenCF": [[-2.7378273594519578, -2.7241707325739295, -2.729427510016981], [-2.733848348253297, -2.7284694035241897, -2.7415578726804957], [-2.7347956324972196, -2.7306379261871423, -2.733483820776732], [-2.729835427341516, -2.730340721632209, -2.7300246602460345], [-2.730485832861654, -2.730586278071129, -2.730958342332479], [-2.7444689076402127, -2.7227805390674646, -2.732707016044546], [-2.7408420966396565, -2.7314509369662576, -2.7344369958409462], [-2.7295232345537417, -2.7362432692594134, -2.732763868408074], [-2.7439225896563193, -2.738356167890551, -2.7251652532835506], [-2.7298344653638384, -2.7337071702712903, -2.7258844091760674]], "CEM": [[-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521]]}, "im": {"OracleGenCF": [[1.6623759891588277, 1.6658408463178969, 1.6646678004608242], [1.6666059605980474, 1.6663566930451883, 1.663635547952785], [1.6669971310178997, 1.6646596269584908, 1.6641611085191386], [1.6577388715042622, 1.6625189305442243, 1.6630931734989536], [1.6683082882169766, 1.6658423433319154, 1.6692328852329166], [1.663219769888407, 1.6601670270256754, 1.663971792770439], [1.6616635786589435, 1.6621135984060516, 1.6634193357942342], [1.6596467055720565, 1.6636946559936003, 1.6659974312597783], [1.6682851129530674, 1.6691566743059276, 1.6684776357760807], [1.65858726581881, 1.656152224341902, 1.6652923719177455]], "AEGenCF": [[1.2859878220716683, 1.2817127072375138, 1.282021458119383], [1.2833251432133306, 1.292573429002141, 1.2847174642667347], [1.2873786977271506, 1.2835315375324297, 1.2835587266776975], [1.2813671407096807, 1.283579876455873, 1.2850300242598782], [1.2881859539484184, 1.2858449248724395, 1.2828509669854349], [1.2763352325303845, 1.289246624205258, 1.284380888512754], [1.2879626195842104, 1.2880728256803464, 1.2846158416689695], [1.2834718891689043, 1.285268246746815, 1.290401803623949], [1.2871089794826724, 1.2845879010808208, 1.286069739197982], [1.2876961171065642, 1.2839461528175367, 1.285696707815082]], "BaseGenCF": [[1.030052428624041, 1.034357203669023, 1.030564921617831], [1.0360556890155042, 1.0345209071015884, 1.031755356481163], [1.0375029698729028, 1.0371606004028895, 1.037495452517453], [1.0311406563159102, 1.0331523295893859, 1.0358610469868383], [1.0343706693788166, 1.0339052314209027, 1.0274869553280743], [1.0326505932798886, 1.0347073514269032, 1.0330476274557228], [1.040289716646487, 1.0320173433921296, 1.0319255847018158], [1.0311377425577992, 1.0330360631283857, 1.032180976984117], [1.0262106328183054, 1.0356940280748972, 1.032442130964951], [1.034327660413548, 1.0371837268103243, 1.0299901363130564]], "ModelApproxGenCF": [[1.0412623445224756, 1.0464964704271837, 1.0451349946589579], [1.0472463003146935, 1.0412531651798353, 1.0429506490214666], [1.0390740959788365, 1.0435029841017003, 1.0421222471870764], [1.0402999338277665, 1.0418074321848496, 1.0435345968558594], [1.0492440167578407, 1.0465760485179474, 1.0428508539681909], [1.039889336421571, 1.0467740884491483, 1.0464135094723117], [1.0422030093133505, 1.0427444117505758, 1.0411464113405808], [1.0452047612100148, 1.042465869702885, 1.0426546135338952], [1.0397223815856755, 1.046163571269952, 1.0436060429135257], [1.0438676444950783, 1.0454066971095397, 1.0435839707784187]], "CEM": [[1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375]]}}, "adult-age-ed": {"cat-prox": {"OracleGenCF": [[-3.5958055290753097, -3.5815061963775023, -3.5942167143311092], [-3.5862726406101046, -3.5953288846520497, -3.590403558945027], [-3.6043851286939943, -3.588179218303146, -3.5958055290753097], [-3.603431839847474, -3.59675881792183, -3.593898951382269], [-3.5872259294566256, -3.605815061963775, -3.5827772481728632], [-3.5958055290753097, -3.592469018112488, -3.5897680330473465], [-3.599618684461392, -3.5943755958055292, -3.588814744200826], [-3.6110581506196375, -3.591992373689228, -3.5958055290753097], [-3.5910390848427074, -3.5877025738798856, -3.6012074992055925], [-3.582459485224023, -3.588179218303146, -3.590085795996187]], "AEGenCF": [[-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826], [-3.1201143946615826, -3.1201143946615826, -3.1201143946615826]], "BaseGenCF": [[-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953], [-3.2602478551000953, -3.2602478551000953, -3.2602478551000953]], "ModelApproxGenCF": [[-3.2259294566253573, -3.2206863679694946, -3.220527486495075], [-3.221163012392755, -3.2206863679694946, -3.219256434699714], [-3.2106768350810295, -3.2221163012392755, -3.219891960597394], [-3.221163012392755, -3.221639656816015, -3.221163012392755], [-3.226882745471878, -3.219733079122974, -3.2170320940578327], [-3.2259294566253573, -3.2221163012392755, -3.2252939307276773], [-3.2144899904671114, -3.2168732125834127, -3.221163012392755], [-3.223069590085796, -3.2159199237368923, -3.2189386717508737], [-3.2144899904671114, -3.219256434699714, -3.217985382904353], [-3.221163012392755, -3.219256434699714, -3.2240228789323164]], "CEM": [[-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333], [-0.67, -0.65, -0.6533333333333333]]}, "const-score": {"OracleGenCF": [[67.17557251908397, 66.79389312977099, 66.78332803054407], [65.23400191021967, 66.82554814108676, 66.0731319554849], [67.20686367969495, 66.92124105011933, 66.03053435114504], [67.39961759082217, 66.03053435114504, 66.33789373210308], [66.50763358778626, 66.44391408114558, 66.76208651399492], [66.98473282442748, 66.96854146806483, 66.06234096692111], [66.50763358778626, 65.7442748091603, 66.56050955414013], [67.1115347950429, 66.38054363376251, 65.82962492053402], [67.302192564347, 66.5395614871306, 66.67726550079492], [66.5395614871306, 66.6030534351145, 66.52879414572064]], "AEGenCF": [[42.802669208770254, 43.13632030505243, 43.12043215761041], [42.32602478551001, 43.37464251668255, 42.802669208770254], [42.89799809342231, 42.707340324118206, 43.469971401334604], [42.32602478551001, 42.75500476644422, 42.453129965046074], [42.802669208770254, 43.27931363203051, 42.99332697807436], [42.42135367016206, 43.18398474737845, 43.12043215761041], [43.37464251668255, 42.564346997140134, 43.34286622179854], [41.94470924690181, 42.46901811248809, 43.08865586272641], [41.372735938989514, 43.37464251668255, 42.548458849698115], [42.13536701620591, 42.5166825548141, 43.94661582459484]], "BaseGenCF": [[57.76930409914203, 56.19637750238322, 56.593581188433426], [56.530028598665396, 56.19637750238322, 56.94312043215761], [57.292659675881794, 57.197330791229746, 57.00667302192564], [56.33937082936129, 56.81601525262155, 56.847791547505565], [56.33937082936129, 55.86272640610105, 57.229107086113764], [56.72068636796949, 56.57769304099142, 56.974896727041624], [54.71877979027646, 56.76835081029552, 56.87956784238958], [56.33937082936129, 56.57769304099142, 56.78423895773753], [56.62535748331745, 56.72068636796949, 56.49825230378137], [56.43469971401335, 57.05433746425167, 57.38798856053384]], "ModelApproxGenCF": [[80.83889418493804, 79.59961868446139, 79.9809342230696], [78.83698760724499, 80.07626310772164, 79.34540832538926], [78.4556720686368, 79.4089609151573, 79.94915792818557], [78.83698760724499, 79.36129647283127, 79.28185573562122], [80.26692087702574, 79.69494756911344, 79.09119796631713], [79.79027645376549, 80.21925643469972, 79.05942167143311], [79.4089609151573, 79.17063870352717, 79.9809342230696], [80.45757864632984, 79.45662535748332, 80.07626310772164], [77.59771210676836, 79.17063870352717, 78.74165872259294], [79.79027645376549, 78.4556720686368, 79.9809342230696]], "CEM": [[32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435], [32.432432432432435, 32.432432432432435, 32.432432432432435]]}, "validity": {"OracleGenCF": [[99.90467111534795, 100.0, 99.93644741023196], [100.0, 99.85700667302193, 99.90467111534795], [99.90467111534795, 99.95233555767398, 99.96822370511599], [99.90467111534795, 99.95233555767398, 99.93644741023196], [99.8093422306959, 99.8093422306959, 99.8093422306959], [99.90467111534795, 99.95233555767398, 99.87289482046394], [100.0, 99.76167778836988, 99.87289482046394], [99.90467111534795, 99.8093422306959, 99.90467111534795], [100.0, 99.90467111534795, 99.93644741023196], [99.8093422306959, 99.85700667302193, 99.96822370511599]], "AEGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "BaseGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "ModelApproxGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "CEM": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]]}, "cont-prox": {"OracleGenCF": [[-3.2144313408603433, -3.1963397680330474, -3.198521135166759], [-3.1894554833968862, -3.202523205384096, -3.205970959238627], [-3.1901767184024465, -3.198659398770158, -3.20453284915859], [-3.2131856728630446, -3.216991132427709, -3.2171722169675485], [-3.1823739778211393, -3.194417845244479, -3.2043522145760517], [-3.1857190379726728, -3.21687723116758, -3.1904937107347613], [-3.2191696084564665, -3.21040551858665, -3.20688497250192], [-3.167327545330871, -3.1970429737150456, -3.2058217958075153], [-3.19922532868605, -3.199329998063632, -3.1989813535625857], [-3.1847423823780585, -3.199290277695027, -3.2089742794063127]], "AEGenCF": [[-2.6538131553860818, -2.6613619261027366, -2.6642845927172703], [-2.6573271977776454, -2.6655598958333333, -2.654870255070967], [-2.6493512236356054, -2.6633639257750437, -2.6561655838728684], [-2.6674256360224025, -2.6533613749826226, -2.665769234588497], [-2.6592652259344223, -2.6684196460046277, -2.661532684898316], [-2.6749507064019307, -2.6605193112363956, -2.6601864126549097], [-2.6559736796701228, -2.653693249523356, -2.6613721122050764], [-2.6635028772442, -2.6713569284735463, -2.6635664712093527], [-2.678126520545361, -2.669026025530267, -2.6619794614662773], [-2.686323470269304, -2.6695989918473946, -2.662904537472858]], "BaseGenCF": [[-2.2685594973883862, -2.2520521000903635, -2.247193321516524], [-2.264146952330593, -2.272808599335677, -2.2414777776950268], [-2.2276850348546233, -2.261207800211511, -2.2558103141384653], [-2.213395120228591, -2.253353524003515, -2.2409252611614234], [-2.232468422306959, -2.242704989685117, -2.2487214747759112], [-2.287337705056403, -2.2382933522998094, -2.2545517370213695], [-2.244605198154989, -2.245003596555251, -2.2469692427808234], [-2.2141755789243724, -2.265380626638465, -2.2539808032699793], [-2.2517880372179855, -2.2417236250546155, -2.241987263829308], [-2.2521309667441214, -2.2569988065270494, -2.23865488523296]], "ModelApproxGenCF": [[-2.8922568554873687, -2.9077042619955518, -2.9033789207313845], [-2.8922069722900776, -2.904523420742969, -2.9061953534616305], [-2.900929642814585, -2.907511470808012, -2.9052104434779156], [-2.9105511883837782, -2.9071641115298297, -2.902865162588709], [-2.8985462655405945, -2.899924189952733, -2.90322576457572], [-2.900718131851763, -2.908999898526871, -2.8978580636072055], [-2.903821332196338, -2.9009993396488714, -2.9016958683782836], [-2.911835800961233, -2.902837205758957, -2.902094349529314], [-2.8942067842389574, -2.898527794017616, -2.90483051401467], [-2.912189824262194, -2.8981611951858914, -2.9015939194321976]], "CEM": [[-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521], [-4.0284879811878005, -4.085596603977184, -4.091369736685521]]}, "im": {"OracleGenCF": [[1.0768851683151337, 1.0787846327301387, 1.0807412100059848], [1.078656378633342, 1.0845692471930053, 1.0744670596129409], [1.082954838422898, 1.0810608923221707, 1.075838918204359], [1.0791530112759296, 1.0786513506339412, 1.0730694802879317], [1.0814929190948714, 1.0779701663618289, 1.078978459998271], [1.0798511650338993, 1.0755290280301624, 1.0782069275645185], [1.0742827580867575, 1.0782495071567892, 1.075115472249711], [1.0791708183266546, 1.0766999025596853, 1.080214941469743], [1.0755885966261975, 1.0807496572556217, 1.0732145695901647], [1.0763106724245273, 1.0816286729701332, 1.075447030377948]], "AEGenCF": [[1.2905496853394725, 1.28436828944273, 1.2848432929131353], [1.2881767970188671, 1.2836808658656333, 1.2847129158450648], [1.2896107128586858, 1.2845253751940993, 1.2842144385535403], [1.284654900384557, 1.2899538324627366, 1.2825705065036075], [1.2860238207017265, 1.2767972001270573, 1.2807635035280809], [1.278159198505577, 1.2829709005035712, 1.2849840198383065], [1.2853035790550404, 1.283233559329021, 1.28212491520918], [1.2903921046800744, 1.285575555115082, 1.2854901143075286], [1.2761953850769958, 1.2842031545416088, 1.2846545466513761], [1.2866954662181411, 1.2842555848197166, 1.284737347404677]], "BaseGenCF": [[1.0326553499719455, 1.0385268721387289, 1.0355204479195432], [1.0310266054050827, 1.033872291133552, 1.0344950858366493], [1.0363656549724884, 1.0330830252053267, 1.0349048538841374], [1.041164389600759, 1.0287011039042246, 1.0316239667404796], [1.030167692136762, 1.0349344626401882, 1.0369312692602406], [1.035069389552068, 1.0265146589045604, 1.0397062379949225], [1.0362689214770684, 1.0395592570863896, 1.0381788875146585], [1.0332584320037033, 1.0350454262200675, 1.0331103500979006], [1.0360141798256723, 1.0293363514743197, 1.0326871830240727], [1.0292068838101032, 1.0332235456843324, 1.034186749791113]], "ModelApproxGenCF": [[1.0751366847529393, 1.07698581419809, 1.0766342045574187], [1.0711149598713219, 1.0752682274920256, 1.0754447600040156], [1.0735059929248256, 1.0769390145887732, 1.072643967772887], [1.078544423978165, 1.0754483518411164, 1.0735971921875247], [1.0736190077528587, 1.074624030155112, 1.0760431653680718], [1.070248942451561, 1.0753293992906037, 1.0747632736009607], [1.0709530389959716, 1.072388496372728, 1.0762660242398052], [1.0774896875729212, 1.0749100131766334, 1.0783473910984007], [1.0800718218083165, 1.0738486804975726, 1.0766378775655854], [1.074486558527852, 1.0748694327723445, 1.0744403165602907]], "CEM": [[1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375], [1.1536830609764348, 1.1528791392951705, 1.153475324315375]]}}, "bn1": {"const-score": {"AEGenCF": [[81.4814814814815, 79.6116504854369, 77.16049382716048], [81.35593220338984, 80.1980198019802, 80.51948051948051], [76.92307692307693, 81.13207547169812, 78.70967741935483], [76.0, 82.10526315789474, 78.88198757763976], [76.47058823529412, 82.88288288288288, 79.35483870967742], [78.72340425531915, 82.14285714285714, 78.2051282051282], [80.3921568627451, 82.17821782178217, 81.25000000000001], [80.3921568627451, 79.24528301886792, 82.09876543209879], [80.76923076923077, 77.77777777777779, 75.97402597402598], [77.04918032786885, 78.64077669902912, 80.0]], "CEM": [[NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN], [NaN, NaN, NaN]], "BaseGenCF": [[78.94736842105263, 82.5, 72.72727272727273], [70.0, 76.47058823529412, 72.22222222222221], [75.0, 78.78787878787878, 76.78571428571429], [80.0, 70.27027027027027, 76.59574468085107], [68.75, 79.48717948717949, 81.48148148148148], [62.5, 83.33333333333334, 69.81132075471699], [75.0, 83.33333333333334, 81.66666666666667], [84.61538461538461, 70.58823529411765, 81.25], [62.5, 70.96774193548387, 79.99999999999999], [66.66666666666666, 70.58823529411765, 71.9298245614035]], "OracleGenCF": [[100.0, 96.36363636363636, 98.06451612903226], [96.36363636363636, 98.11320754716981, 97.51552795031057], [94.54545454545455, 98.1651376146789, 97.5], [96.36363636363636, 97.24770642201835, 98.11320754716982], [98.11320754716981, 97.14285714285714, 98.07692307692307], [96.22641509433963, 97.05882352941177, 97.35099337748345], [94.33962264150944, 98.1981981981982, 98.75], [96.29629629629628, 97.22222222222221, 98.0891719745223], [96.36363636363636, 94.73684210526315, 96.22641509433961], [96.22641509433963, 96.26168224299066, 95.75757575757575]], "ModelApproxGenCF": [[87.5, 85.18518518518518, 85.71428571428572], [92.85714285714286, 84.31372549019608, 88.3720930232558], [88.0, 83.01886792452831, 86.3013698630137], [86.20689655172413, 84.90566037735847, 85.33333333333334], [85.18518518518518, 86.53846153846155, 87.8048780487805], [88.46153846153844, 86.53846153846155, 83.75], [81.81818181818184, 86.88524590163934, 84.61538461538461], [88.88888888888889, 83.33333333333334, 86.04651162790698], [81.4814814814815, 83.05084745762711, 85.89743589743588], [84.61538461538461, 86.0, 87.8048780487805]], "SCMGenCF": [[92.3076923076923, 96.15384615384616, 95.94594594594594], [96.15384615384616, 94.33962264150944, 95.94594594594594], [95.83333333333334, 95.91836734693877, 90.54054054054053], [92.5925925925926, 95.91836734693877, 94.66666666666666], [96.0, 94.23076923076923, 93.5064935064935], [92.5925925925926, 96.0, 94.66666666666666], [95.45454545454545, 94.23076923076923, 96.05263157894736], [96.0, 94.0, 93.67088607594937], [96.15384615384616, 94.33962264150944, 94.66666666666666], [96.0, 95.74468085106383, 93.33333333333333]]}, "validity": {"AEGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "CEM": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "BaseGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "OracleGenCF": [[100.0, 99.5, 99.66666666666669], [100.0, 99.5, 98.66666666666669], [99.0, 99.5, 99.33333333333331], [99.0, 99.0, 99.33333333333331], [99.0, 99.0, 98.66666666666669], [98.0, 100.0, 98.66666666666669], [100.0, 98.5, 99.33333333333331], [100.0, 98.0, 98.33333333333331], [99.0, 99.0, 99.0], [98.0, 98.0, 99.0]], "ModelApproxGenCF": [[100.0, 100.0, 100.0], [100.0, 100.0, 99.66666666666669], [99.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0], [100.0, 99.5, 100.0], [100.0, 99.5, 100.0], [100.0, 100.0, 100.0], [100.0, 100.0, 100.0]], "SCMGenCF": [[99.0, 98.0, 99.33333333333331], [100.0, 98.0, 98.0], [99.0, 98.5, 99.0], [99.0, 99.0, 99.0], [100.0, 98.0, 100.0], [99.0, 99.5, 99.33333333333331], [100.0, 97.5, 99.33333333333331], [99.0, 100.0, 99.66666666666669], [99.0, 98.5, 99.66666666666669], [99.0, 99.0, 99.66666666666669]]}, "dist-score": {"AEGenCF": [[0.86026930809021, 0.8633403182029724, 0.8650408188501993], [0.8710328340530396, 0.8573811054229736, 0.8546243707338969], [0.8490347266197205, 0.8660468757152557, 0.8667311072349548], [0.8555029630661011, 0.8617894053459167, 0.8598275581995646], [0.8553788661956787, 0.8487178981304169, 0.855794886747996], [0.8578696250915527, 0.8698206841945648, 0.8671826521555582], [0.8690036535263062, 0.8631719946861267, 0.8638213872909546], [0.8745865225791931, 0.8694921731948853, 0.864882747332255], [0.8581332564353943, 0.8664099872112274, 0.8538357416788737], [0.8615142703056335, 0.8649093806743622, 0.8552103837331136]], "CEM": [[-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448], [-73.8582763671875, -74.13642120361328, -74.09264628092448]], "BaseGenCF": [[2.038557529449463, 2.031523108482361, 2.0387725830078125], [2.051908254623413, 1.9945811033248901, 2.019467910130819], [1.9721492528915405, 2.0419843196868896, 2.022904316584269], [2.0081162452697754, 2.0252208709716797, 2.0009496212005615], [2.0321996212005615, 2.0220279693603516, 1.9986501534779866], [1.98969566822052, 2.017400860786438, 1.9911373456319172], [1.9826860427856445, 2.006948411464691, 2.020291884740194], [2.0230906009674072, 2.02764630317688, 2.0075364112854004], [1.9658457040786743, 1.991852343082428, 2.0057207345962524], [2.001166820526123, 2.008853554725647, 1.9928156932195027]], "OracleGenCF": [[-30.016889572143555, -31.35110092163086, -29.364430109659832], [-27.88709831237793, -29.898587226867676, -28.992531458536785], [-29.95162582397461, -30.998181343078613, -29.0203374226888], [-27.956771850585938, -28.48773765563965, -29.077463785807293], [-29.460086822509766, -29.628260612487793, -28.360026041666668], [-29.781108856201172, -30.416264533996582, -28.954121907552082], [-27.02995491027832, -29.301015853881836, -28.747896830240887], [-30.639951705932617, -28.322240829467773, -29.29937807718913], [-31.65700340270996, -28.19993305206299, -28.006066004435223], [-29.170635223388672, -29.876811027526855, -30.429676691691082]], "ModelApproxGenCF": [[-7.846514701843262, -6.911913633346558, -7.475273609161377], [-7.295562744140625, -7.302765130996704, -7.719897588094075], [-7.856624603271484, -7.311389923095703, -7.315216859181722], [-7.099806785583496, -7.354929685592651, -7.479008674621582], [-7.462302207946777, -6.974907875061035, -7.386086304982503], [-6.710296630859375, -7.602421998977661, -7.102858225504558], [-6.40565824508667, -6.863576412200928, -7.201790650685628], [-7.1732177734375, -7.167074680328369, -6.617464701334636], [-7.200517177581787, -6.976486921310425, -7.24657678604126], [-7.058314323425293, -7.123575210571289, -6.962273597717285]], "SCMGenCF": [[3.0441784858703613, 3.045400381088257, 3.0419530073801675], [3.0550312995910645, 3.042512536048889, 3.0434298515319824], [3.0349936485290527, 3.033692717552185, 3.0382020473480225], [3.035648822784424, 3.037014603614807, 3.038976271947225], [3.028489351272583, 3.040679097175598, 3.0484963258107505], [3.0325331687927246, 3.045590043067932, 3.0410576661427817], [3.0282974243164062, 3.039311170578003, 3.048542579015096], [3.032680034637451, 3.0450472831726074, 3.0339163144429526], [3.038323402404785, 3.0457597970962524, 3.037179708480835], [3.0307788848876953, 3.0394285917282104, 3.0418550968170166]]}, "cont-prox": {"AEGenCF": [[-1.6909531480000652, -1.697274868517909, -1.6921684341364702], [-1.7362372332637808, -1.6784720730823226, -1.6861385027547666], [-1.7386159389363458, -1.7045759632749753, -1.7050965178967639], [-1.6743761192885598, -1.7018261090668232, -1.7076487868585364], [-1.692380653914209, -1.7387075387901256, -1.7030934895427878], [-1.7289838850563506, -1.6976652556446379, -1.7034644629757327], [-1.746368235572973, -1.7091095715643962, -1.709632563207666], [-1.6660999889243824, -1.700581553410425, -1.6980749774816684], [-1.7313953276973524, -1.727857075878673, -1.7003501868401927], [-1.7022937466816286, -1.7209905511274155, -1.6906585113772792]], "CEM": [[-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068], [-4.064872546592276, -4.069850699957401, -4.069552912424068]], "BaseGenCF": [[-1.616543096233623, -1.5658951311021467, -1.5949186488030145], [-1.6136394754894077, -1.6015818132161959, -1.6056505847148932], [-1.5983255158807936, -1.6184861991450512, -1.5865488152356297], [-1.565921302008428, -1.5858950604122304, -1.6196092263673862], [-1.5505964295335946, -1.5764739387282316, -1.5786933862068766], [-1.5445204491065412, -1.5820032386749259, -1.5590061536480422], [-1.5844459160811724, -1.5555290930234633, -1.61376453254133], [-1.5581192434093056, -1.6117085578329755, -1.5839547461913275], [-1.6153642829835229, -1.5790112476607943, -1.6119328455545578], [-1.5759852588072079, -1.6025172833767605, -1.596570143483775]], "OracleGenCF": [[-6.827491796125173, -6.779615932686254, -6.795680242334292], [-6.6943205052588, -6.84788359123767, -6.76977184962349], [-6.719726645001331, -6.729125315468355, -6.783402062373273], [-6.834047950049955, -6.7598486898362395, -6.750534516836509], [-6.6702569212735785, -6.842295044302484, -6.719704191909593], [-6.907784731496671, -6.724801049315199, -6.763710325865653], [-6.719487645021773, -6.8222450637406515, -6.780244491195754], [-6.824057583905942, -6.8051858200931425, -6.760814038823173], [-6.763252992717814, -6.92607999405886, -6.82637758712949], [-6.780404174682441, -6.850334067785225, -6.808604220853434]], "ModelApproxGenCF": [[-3.157224943454819, -3.1529320847852778, -3.1406693488915582], [-3.1240972120508617, -3.122565461521337, -3.1349379253874314], [-3.128361345336981, -3.1296299939972427, -3.1384692695486893], [-3.1635355251368846, -3.1502616022578693, -3.176932822036737], [-3.164844570413476, -3.1392469845125124, -3.1744316949141216], [-3.1322348630109893, -3.1411732940920682, -3.1917485723378487], [-3.153695653897878, -3.1653946455077335, -3.141168351768268], [-3.168347571666052, -3.123660061827078, -3.1649399494973824], [-3.1297692301542734, -3.1846531437880503, -3.1574691754975714], [-3.1557551053024238, -3.156739511664877, -3.158171175318924]], "SCMGenCF": [[-2.787149710212789, -2.7956944757106124, -2.7691638616422716], [-2.810871934424887, -2.7628588141704835, -2.7730686804545615], [-2.762226727276775, -2.8089045753684796, -2.7993087375488166], [-2.6963000661351657, -2.7574109212102305, -2.715174701717774], [-2.8057813861755205, -2.8082410074947437, -2.7893005565888584], [-2.752523664777271, -2.7338942519075227, -2.774895556181208], [-2.7921404900350244, -2.77764766957593, -2.752075482417004], [-2.7772237652623675, -2.766155499629794, -2.737277367192011], [-2.80910868473621, -2.78740554976475, -2.794142251157021], [-2.7417159235992954, -2.7826052228584337, -2.792536456282665]]}, "im": {"AEGenCF": [[1.4330045481443643, 1.244337010693037, 1.5311945575659387], [1.1066515609793592, 1.3866442379274253, 1.3847762701543518], [1.8289234056504537, 1.2609505739838176, 1.2986793515002868], [1.4617540059920642, 1.534354938798289, 1.2662678101348233], [1.6814045597973304, 1.2725621960780207, 1.4253381435975563], [1.6208496541849704, 1.504798764852009, 1.2608435351366503], [1.692074818986428, 1.7960683678346103, 1.4134865662479281], [1.3424256826793763, 1.6313116228527194, 1.2729171105523616], [1.5091547039680804, 1.6725783198333206, 1.4687707216436638], [1.604115739502958, 1.275852553577475, 1.3851428152714496]], "CEM": [[4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235], [4.371804433325552, 4.368997972989161, 4.358981508527235]], "BaseGenCF": [[1.308702958328431, 1.5411991051652059, 1.5203745074765804], [1.056168024387766, 1.572815588319663, 1.2997266564397558], [1.441412164170988, 1.5522792937093817, 1.8273173348790115], [2.383852246020561, 1.2625551390359133, 1.4328580462594858], [1.3354617490514484, 2.0201533130829477, 1.8071586022579822], [1.5979286419491388, 1.768106448488834, 1.6452768817557413], [1.3445014587425632, 1.411576166755316, 1.4485997335639957], [1.8159915028217184, 1.6888784268674581, 1.4482172587321562], [1.6982818660739765, 1.565794543135456, 1.371318993957983], [1.1549643487954904, 1.3370942341096783, 1.4043980410560657]], "OracleGenCF": [[1.0567170314980423, 1.135560879959465, 0.9981654295291219], [1.026149129319959, 0.9804233190748131, 1.0049735062377867], [1.0766525848712605, 0.9129289692548004, 0.8881186669260895], [1.1039323596226767, 0.9481995666121882, 0.9950981743476109], [1.0242797486831312, 0.9464765102858501, 0.999127264193377], [1.0906266217194909, 1.0388532984129304, 1.031479830381265], [0.9866600156414386, 1.1782985701469544, 1.0180741374466582], [1.1210541453075853, 1.011559384277708, 1.0656194594230264], [1.0248254149097533, 0.9630916562342214, 0.9537963848573355], [1.009310123991659, 1.0987827067291815, 0.9573046332476568]], "ModelApproxGenCF": [[0.7750002911504106, 1.074400931236171, 1.0707246968030344], [0.8840676949907437, 0.8889917451033069, 1.0809278034276695], [0.9172823331076816, 0.9529134081003976, 1.2181527472623275], [1.0717494400731735, 1.0091873701066547, 0.951813556969262], [0.7873139864240541, 1.2134067706592773, 1.0358751171984215], [0.9237784829464368, 1.0657480909874957, 0.9956247172052964], [1.026192726568728, 1.0109877928169624, 0.9134419420938644], [1.0572802378130752, 1.059149105925238, 1.051335903042527], [1.038786726364489, 0.8537255560274382, 0.9265224408131715], [1.0453485248331376, 1.0963106830046863, 0.9896430949864846]], "SCMGenCF": [[2.811359416423699, 3.4673331826144027, 3.2806877486003874], [3.010266734377622, 3.3339650918372463, 3.0031303917094774], [2.9548958990298244, 3.121794207245495, 3.007910757261996], [2.7089724399994117, 3.2161372773148784, 3.2707918591699614], [3.0381860653624226, 2.8205495915593977, 3.5591110248745523], [2.847260002687518, 3.0744366406319017, 3.1624444504880564], [2.4946868783132454, 2.854547626502877, 3.089753027471025], [2.9584869025504292, 2.8687442038727102, 3.307551774223301], [2.686198803282744, 2.777315117066619, 2.922397342854321], [2.259083785379123, 3.2040302212041487, 3.2680487648685386]]}}, "adult": {}}

==> figures/code/plotdf.csv <==
metric,method,dataset,y,err
const-score,BaseGenCF,bn1,75.15921543514804,3.342171101557025
const-score,BaseGenCF,sangiovese,58.134963079885935,0.022643850951010732
const-score,BaseGenCF,adult-age,56.76782120538078,0.3706209097552235
const-score,BaseGenCF,adult-age-ed,56.674081135472946,0.2709155622210141
const-score,AEGenCF,bn1,79.58754699486414,0.9446771451728851
const-score,AEGenCF,sangiovese,62.23999853272197,0.1069890454688414
const-score,AEGenCF,adult-age,43.134201885393495,0.33136681634347626
const-score,AEGenCF,adult-age-ed,42.821734985700665,0.23600659212859484
const-score,ModelApproxGenCF,bn1,85.88082195928317,1.2517746311483346
const-score,ModelApproxGenCF,sangiovese,59.45710653778535,0.09940390374218429
const-score,ModelApproxGenCF,adult-age,83.74424103968931,0.5920562792818925
const-score,ModelApproxGenCF,adult-age-ed,79.47939836881687,0.4356949262888991
const-score,OracleGenCF,bn1,97.0264321535274,0.6743524079047336
const-score,OracleGenCF,sangiovese,62.37792199099133,0.11879281577932466
const-score,OracleGenCF,adult-age,74.2369524876351,0.18364508554052777
const-score,OracleGenCF,adult-age-ed,66.56219866014081,0.2467649166250019
const-score,SCMGenCF,bn1,94.76534236529831,0.40944047502252306
const-score,SCMGenCF,sangiovese,74.4091484877208,0.054469962454433626
const-score,SCMGenCF,adult-age,0.0,0.0
const-score,SCMGenCF,adult-age-ed,0.0,0.0
const-score,CEM,bn1,,
const-score,CEM,sangiovese,39.72869912605326,7.105427357601002e-15
const-score,CEM,adult-age,32.432432432432435,0.0
const-score,CEM,adult-age-ed,32.432432432432435,0.0
validity,BaseGenCF,bn1,100.0,0.0
validity,BaseGenCF,sangiovese,100.0,0.0
validity,BaseGenCF,adult-age,100.0,0.0
validity,BaseGenCF,adult-age-ed,100.0,0.0
validity,AEGenCF,bn1,100.0,0.0
validity,AEGenCF,sangiovese,99.60784313725489,0.04868867797737221
validity,AEGenCF,adult-age,100.0,0.0
validity,AEGenCF,adult-age-ed,100.0,0.0
validity,ModelApproxGenCF,bn1,99.92222222222222,0.1088662107903628
validity,ModelApproxGenCF,sangiovese,100.0,0.0
validity,ModelApproxGenCF,adult-age,99.61656604173287,0.0262888966126354
validity,ModelApproxGenCF,adult-age-ed,100.0,0.0
validity,OracleGenCF,bn1,99.06666666666668,0.36243347622889255
validity,OracleGenCF,sangiovese,99.92262591311035,0.034216123628084974
validity,OracleGenCF,adult-age,99.54930621756169,0.0707156437377417
validity,OracleGenCF,adult-age-ed,99.90361190551849,0.04175490593036089
validity,SCMGenCF,bn1,99.06666666666668,0.26387426860084273
validity,SCMGenCF,sangiovese,100.0,0.0
validity,SCMGenCF,adult-age,0.0,0.0
validity,SCMGenCF,adult-age-ed,0.0,0.0
validity,CEM,bn1,100.0,0.0
validity,CEM,sangiovese,100.0,0.0
validity,CEM,adult-age,100.0,0.0
validity,CEM,adult-age-ed,100.0,0.0
dist-score,BaseGenCF,bn1,2.011056707965003,0.013074111250943916
dist-score,BaseGenCF,sangiovese,1.8514610158072577,2.942642940065614e-07
dist-score,AEGenCF,bn1,0.8616785834232965,0.004173425490594846
dist-score,AEGenCF,sangiovese,1.8623920944001942,9.753725616177388e-06
dist-score,ModelApproxGenCF,bn1,-7.206810122066074,0.20587426932548572
dist-score,ModelApproxGenCF,sangiovese,1.7685767544640434,6.31092631147961e-05
dist-score,OracleGenCF,bn1,-29.342772928873693,0.5907177372942845
dist-score,OracleGenCF,sangiovese,1.7429131593969136,0.00022707971752090677
dist-score,SCMGenCF,bn1,3.039633320437537,0.0032624997841425194
dist-score,SCMGenCF,sangiovese,1.86513592004776,2.5443729696766082e-08
dist-score,CEM,bn1,-74.02911461724175,1.4210854715202004e-14
dist-score,CEM,sangiovese,0.9236673447820876,1.1102230246251565e-16
cont-prox,BaseGenCF,bn1,-1.5884403871817734,0.013610067616083183
cont-prox,BaseGenCF,sangiovese,-17.04706340711011,0.00010252097143561737
cont-prox,BaseGenCF,adult-age,-2.2443670682526955,0.00611714885237625
cont-prox,BaseGenCF,adult-age-ed,-2.2485363871676727,0.007461810694845622
cont-prox,AEGenCF,bn1,-1.706036375692174,0.011056282668701617
cont-prox,AEGenCF,sangiovese,-15.999059600110622,0.007141283652497888
cont-prox,AEGenCF,adult-age,-2.665254261130116,0.0028794074423909924
cont-prox,AEGenCF,adult-age-ed,-2.663165077145093,0.005138604512224241
cont-prox,ModelApproxGenCF,bn1,-3.1507687029859075,0.011182576093725699
cont-prox,ModelApproxGenCF,sangiovese,-18.430709145341154,0.0014616600070012468
cont-prox,ModelApproxGenCF,adult-age,-2.7326178929502967,0.002154737741415815
cont-prox,ModelApproxGenCF,adult-age-ed,-2.902752134866374,0.00231047941645174
cont-prox,OracleGenCF,bn1,-6.78623630136674,0.02812827041030503
cont-prox,OracleGenCF,sangiovese,-20.268275949203318,0.00988559717838644
cont-prox,OracleGenCF,adult-age,-6.804097747086208,0.006160109788914698
cont-prox,OracleGenCF,adult-age-ed,-3.200646331079202,0.007464699739471699
cont-prox,SCMGenCF,bn1,-2.7737601330502826,0.02212250558563536
cont-prox,SCMGenCF,sangiovese,-19.86537555493972,0.0014619819289661104
cont-prox,SCMGenCF,adult-age,0.0,0.0
cont-prox,SCMGenCF,adult-age-ed,0.0,0.0
cont-prox,CEM,bn1,-4.068092052991248,0.0
cont-prox,CEM,sangiovese,-14.829719850865,3.552713678800501e-15
cont-prox,CEM,adult-age,-4.068484773950169,0.0
cont-prox,CEM,adult-age-ed,-4.068484773950169,0.0
im,BaseGenCF,bn1,1.5354321091796899,0.15072472939924395
im,BaseGenCF,sangiovese,1.3525813873678973,0.011523906337151642
im,BaseGenCF,adult-age,1.0334074577763552,0.001704889298582618
im,BaseGenCF,adult-age-ed,1.0341779841737022,0.0015689600892545437
im,AEGenCF,bn1,1.4522411382707041,0.08603067351591671
im,AEGenCF,sangiovese,1.4281409340585223,0.006227210203145976
im,AEGenCF,adult-age,1.2852175814100675,0.001381551601298189
im,AEGenCF,adult-age-ed,1.284480718933163,0.0020710982714502607
im,ModelApproxGenCF,bn1,0.9995227972680538,0.03631481614105933
im,ModelApproxGenCF,sangiovese,0.8875356821050671,0.0019952020804526916
im,ModelApproxGenCF,adult-age,1.0435067484283733,0.00134703108249177
im,ModelApproxGenCF,adult-age-ed,1.0750200250658897,0.0012959792162870803
im,OracleGenCF,bn1,1.0215379841047678,0.03638173440720451
im,OracleGenCF,sangiovese,1.116526971001591,0.004475991153907423
im,OracleGenCF,adult-age,1.6640626792280355,0.0026441203217415234
im,OracleGenCF,adult-age-ed,1.0781177817605088,0.0012780327055203506
im,SCMGenCF,bn1,3.0126692409592444,0.12598990994325204
im,SCMGenCF,sangiovese,0.7440511169821158,0.00313533147879784
im,SCMGenCF,adult-age,0.0,0.0
im,SCMGenCF,adult-age-ed,0.0,0.0
im,CEM,bn1,4.366594638280651,8.881784197001252e-16
im,CEM,sangiovese,1.0101938495085476,2.220446049250313e-16
im,CEM,adult-age,1.1533458415289934,2.220446049250313e-16
im,CEM,adult-age-ed,1.1533458415289934,2.220446049250313e-16
cat-prox,BaseGenCF,adult-age,-3.2602478551000957,4.440892098500626e-16
cat-prox,BaseGenCF,adult-age-ed,-3.2602478551000957,4.440892098500626e-16
cat-prox,AEGenCF,adult-age,-3.120114394661583,4.440892098500626e-16
cat-prox,AEGenCF,adult-age-ed,-3.120114394661583,4.440892098500626e-16
cat-prox,ModelApproxGenCF,adult-age,-3.261815485647707,0.0004110498445490261
cat-prox,ModelApproxGenCF,adult-age-ed,-3.220283868234297,0.0022453249786652135
cat-prox,OracleGenCF,adult-age,-3.725468700349539,0.002124640004300388
cat-prox,OracleGenCF,adult-age-ed,-3.593406418811566,0.0035902408959156596
cat-prox,SCMGenCF,adult-age,0.0,0.0
cat-prox,SCMGenCF,adult-age-ed,0.0,0.0
cat-prox,CEM,adult-age,-0.6577777777777778,0.0
cat-prox,CEM,adult-age-ed,-0.6577777777777778,0.0

